Flash Diffusion: Accelerating Any Conditional Diffusion Model for Few Steps Image Generation

In this paper, we propose an efficient, fast, and versatile distillation method to accelerate the generation of pre-trained diffusion models: Flash Diffusion. The method reaches state-of-the-art performances in terms of FID and CLIP-Score for few steps image generation on the COCO2014 and COCO2017 datasets, while requiring only several GPU hours of training and fewer trainable parameters than existing methods. In addition to its efficiency, the versatility of the method is also exposed across several tasks such as text-to-image, inpainting, face-swapping, super-resolution and using different backbones such as UNet-based denoisers (SD1.5, SDXL) or DiT (Pixart-$\alpha$), as well as adapters. In all cases, the method allowed to reduce drastically the number of sampling steps while maintaining very high-quality image generation. The official implementation is available at https://github.com/gojasper/flash-diffusion.

==> plots/pixart/comparison/ours/150/prompt.txt <==
A whale with a big mouth and a rainbow on its back jumping out of the water.

==> plots/pixart/comparison/ours/239/prompt.txt <==
A close-up of a person with a shaved head, gazing downwards, with a hand resting on their forehead.

==> plots/pixart/comparison/ours/492/prompt.txt <==
A beautiful sunflower in rainy day.

==> plots/pixart/comparison/ours/497/prompt.txt <==
A woman in a red traditional outfit wields a sword, poised in an intense stance against a dark background.

==> plots/pixart/comparison/ours/540/prompt.txt <==
A classic turquoise car is parked outside a modern building with curved balconies, surrounded by tall, historic buildings. The scene captures a blend of old and new architecture in an urban setting.

==> plots/pixart/comparison/ours/599/prompt.txt <==
A raccoon reading a book in a lush forest.

==> plots/pixart/comparison/ours/79/prompt.txt <==
A close-up of a person with a shaved head, gazing downwards, with a hand resting on their forehead.

==> plots/pixart/comparison/ours/81/prompt.txt <==
A small cactus with a happy face in the Sahara desert.
